Clever Materials: When Models Identify Good Materials for the Wrong Reasons

Machine learning can accelerate materials discovery. Models perform impressively on many benchmarks. However, strong benchmark performance does not imply that a model learned chemistry. I test a concrete alternative hypothesis: that property prediction can be driven by bibliographic confounding. Across five tasks spanning MOFs (thermal and solvent stability), perovskite solar cells (efficiency), batteries (capacity), and TADF emitters (emission wavelength), models trained on standard chemical descriptors predict author, journal, and publication year well above chance. When these predicted metadata ("bibliographic fingerprints") are used as the sole input to a second model, performance is sometimes competitive with conventional descriptor-based predictors. These results show that many datasets do not rule out non-chemical explanations of success. Progress requires routine falsification tests (e.g., group/time splits and metadata ablations), datasets designed to resist spurious correlations, and explicit separation of two goals: predictive utility versus evidence of chemical understanding.

==> battery_dataset_size.txt <==
33701\endinput

==> battery_n_features.txt <==
273\endinput

==> battery_top10_author_accuracy.txt <==
0.358\endinput

==> battery_top10_author_f1_macro.txt <==
0.148\endinput

==> battery_top10_author_f1_micro.txt <==
0.158\endinput

==> battery_top10_author_precision_macro.txt <==
0.347\endinput

==> battery_top10_author_precision_micro.txt <==
0.256\endinput

==> battery_top10_author_recall_macro.txt <==
0.109\endinput

==> battery_top10_author_recall_micro.txt <==
0.115\endinput

==> battery_top10_dataset_size.txt <==
33701\endinput

==> battery_top10_direct_accuracy.txt <==
0.900\endinput

==> battery_top10_direct_f1.txt <==
0.534\endinput

==> battery_top10_direct_precision.txt <==
0.703\endinput

==> battery_top10_direct_recall.txt <==
0.531\endinput

==> battery_top10_dummy_accuracy.txt <==
0.826\endinput

==> battery_top10_dummy_f1.txt <==
0.505\endinput

==> battery_top10_dummy_precision.txt <==
0.505\endinput

==> battery_top10_dummy_recall.txt <==
0.505\endinput

==> battery_top10_effect_size_cohens_d_accuracy.txt <==
0.149\endinput

==> battery_top10_effect_size_cohens_d_f1.txt <==
-7.344\endinput

==> battery_top10_effect_size_cohens_d_precision.txt <==
0.288\endinput

==> battery_top10_effect_size_cohens_d_recall.txt <==
-6.616\endinput

==> battery_top10_indirect_accuracy.txt <==
0.901\endinput

==> battery_top10_indirect_f1.txt <==
0.480\endinput

==> battery_top10_indirect_precision.txt <==
0.745\endinput

==> battery_top10_indirect_recall.txt <==
0.503\endinput

==> battery_top10_journal_accuracy.txt <==
0.380\endinput

==> battery_top10_journal_f1_macro.txt <==
0.145\endinput

==> battery_top10_journal_f1_micro.txt <==
0.130\endinput

==> battery_top10_journal_precision_macro.txt <==
0.697\endinput

==> battery_top10_journal_precision_micro.txt <==
0.701\endinput

==> battery_top10_journal_recall_macro.txt <==
0.083\endinput

==> battery_top10_journal_recall_micro.txt <==
0.071\endinput

==> battery_top10_mean_difference_accuracy.txt <==
0.001\endinput

==> battery_top10_mean_difference_f1.txt <==
-0.054\endinput

==> battery_top10_mean_difference_precision.txt <==
0.043\endinput

==> battery_top10_mean_difference_recall.txt <==
-0.028\endinput

==> battery_top10_meta_combined_accuracy.txt <==
0.161\endinput

==> battery_top10_meta_combined_f1_macro.txt <==
0.148\endinput

==> battery_top10_meta_combined_f1_micro.txt <==
0.150\endinput

==> battery_top10_meta_combined_precision_macro.txt <==
0.354\endinput

==> battery_top10_meta_combined_precision_micro.txt <==
0.307\endinput

==> battery_top10_meta_combined_recall_macro.txt <==
0.108\endinput

==> battery_top10_meta_combined_recall_micro.txt <==
0.099\endinput

==> battery_top10_n_features.txt <==
273\endinput

==> battery_top10_n_meta_features.txt <==
510\endinput

==> battery_top10_year_mae.txt <==
2.635\endinput

==> battery_top10_year_mape.txt <==
0.001\endinput

==> battery_top10_year_r2.txt <==
0.270\endinput

==> mof_solvent_author_accuracy.txt <==
0.813\endinput

==> mof_solvent_author_f1_macro.txt <==
0.714\endinput

==> mof_solvent_author_f1_micro.txt <==
0.755\endinput

==> mof_solvent_author_precision_macro.txt <==
0.893\endinput

==> mof_solvent_author_precision_micro.txt <==
0.929\endinput

==> mof_solvent_author_recall_macro.txt <==
0.639\endinput

==> mof_solvent_author_recall_micro.txt <==
0.637\endinput

==> mof_solvent_dataset_size.txt <==
2179\endinput

==> mof_solvent_direct_accuracy.txt <==
0.776\endinput

==> mof_solvent_direct_f1.txt <==
0.759\endinput

==> mof_solvent_direct_precision.txt <==
0.775\endinput

==> mof_solvent_direct_recall.txt <==
0.753\endinput

==> mof_solvent_dummy_accuracy.txt <==
0.508\endinput

==> mof_solvent_dummy_f1.txt <==
0.492\endinput

==> mof_solvent_dummy_precision.txt <==
0.493\endinput

==> mof_solvent_dummy_recall.txt <==
0.493\endinput

==> mof_solvent_effect_size_cohens_d_accuracy.txt <==
-9.041\endinput

==> mof_solvent_effect_size_cohens_d_f1.txt <==
-17.168\endinput

==> mof_solvent_effect_size_cohens_d_precision.txt <==
-2.400\endinput

==> mof_solvent_effect_size_cohens_d_recall.txt <==
-14.212\endinput

==> mof_solvent_indirect_accuracy.txt <==
0.655\endinput

==> mof_solvent_indirect_f1.txt <==
0.549\endinput

==> mof_solvent_indirect_precision.txt <==
0.711\endinput

==> mof_solvent_indirect_recall.txt <==
0.584\endinput

==> mof_solvent_journal_accuracy.txt <==
0.515\endinput

==> mof_solvent_journal_f1_macro.txt <==
0.550\endinput

==> mof_solvent_journal_f1_micro.txt <==
0.565\endinput

==> mof_solvent_journal_precision_macro.txt <==
0.801\endinput

==> mof_solvent_journal_precision_micro.txt <==
0.811\endinput

==> mof_solvent_journal_recall_macro.txt <==
0.433\endinput

==> mof_solvent_journal_recall_micro.txt <==
0.434\endinput

==> mof_solvent_mean_difference_accuracy.txt <==
-0.121\endinput

==> mof_solvent_mean_difference_f1.txt <==
-0.210\endinput

==> mof_solvent_mean_difference_precision.txt <==
-0.064\endinput

==> mof_solvent_mean_difference_recall.txt <==
-0.169\endinput

==> mof_solvent_meta_combined_accuracy.txt <==
0.462\endinput

==> mof_solvent_meta_combined_f1_macro.txt <==
0.687\endinput

==> mof_solvent_meta_combined_f1_micro.txt <==
0.658\endinput

==> mof_solvent_meta_combined_precision_macro.txt <==
0.877\endinput

==> mof_solvent_meta_combined_precision_micro.txt <==
0.874\endinput

==> mof_solvent_meta_combined_recall_macro.txt <==
0.604\endinput

==> mof_solvent_meta_combined_recall_micro.txt <==
0.528\endinput

==> mof_solvent_n_features.txt <==
174\endinput

==> mof_solvent_n_meta_features.txt <==
60\endinput

==> mof_solvent_year_mae.txt <==
2.081\endinput

==> mof_solvent_year_mape.txt <==
0.001\endinput

==> mof_solvent_year_r2.txt <==
0.445\endinput

==> mof_thermal_author_accuracy.txt <==
0.248\endinput

==> mof_thermal_author_f1_macro.txt <==
0.346\endinput

==> mof_thermal_author_f1_micro.txt <==
0.492\endinput

==> mof_thermal_author_precision_macro.txt <==
0.419\endinput

==> mof_thermal_author_precision_micro.txt <==
0.628\endinput

==> mof_thermal_author_recall_macro.txt <==
0.336\endinput

==> mof_thermal_author_recall_micro.txt <==
0.406\endinput

==> mof_thermal_dataset_size.txt <==
3131\endinput

==> mof_thermal_direct_mae.txt <==
44.611\endinput

==> mof_thermal_direct_mape.txt <==
0.144\endinput

==> mof_thermal_direct_r2.txt <==
0.473\endinput

==> mof_thermal_dummy_mae.txt <==
69.339\endinput

==> mof_thermal_dummy_mape.txt <==
0.224\endinput

==> mof_thermal_dummy_r2.txt <==
-0.003\endinput

==> mof_thermal_effect_size_cohens_d_mae.txt <==
14.593\endinput

==> mof_thermal_effect_size_cohens_d_mape.txt <==
13.750\endinput

==> mof_thermal_effect_size_cohens_d_r2.txt <==
-12.847\endinput

==> mof_thermal_indirect_mae.txt <==
67.029\endinput

==> mof_thermal_indirect_mape.txt <==
0.220\endinput

==> mof_thermal_indirect_r2.txt <==
0.039\endinput

==> mof_thermal_journal_accuracy.txt <==
0.408\endinput

==> mof_thermal_journal_f1_macro.txt <==
0.417\endinput

==> mof_thermal_journal_f1_micro.txt <==
0.444\endinput

==> mof_thermal_journal_precision_macro.txt <==
0.698\endinput

==> mof_thermal_journal_precision_micro.txt <==
0.716\endinput

==> mof_thermal_journal_recall_macro.txt <==
0.309\endinput

==> mof_thermal_journal_recall_micro.txt <==
0.322\endinput

==> mof_thermal_mean_difference_mae.txt <==
22.418\endinput

==> mof_thermal_mean_difference_mape.txt <==
0.077\endinput

==> mof_thermal_mean_difference_r2.txt <==
-0.434\endinput

==> mof_thermal_meta_combined_accuracy.txt <==
0.184\endinput

==> mof_thermal_meta_combined_f1_macro.txt <==
0.346\endinput

==> mof_thermal_meta_combined_f1_micro.txt <==
0.484\endinput

==> mof_thermal_meta_combined_precision_macro.txt <==
0.421\endinput

==> mof_thermal_meta_combined_precision_micro.txt <==
0.641\endinput

==> mof_thermal_meta_combined_recall_macro.txt <==
0.336\endinput

==> mof_thermal_meta_combined_recall_micro.txt <==
0.389\endinput

==> mof_thermal_n_features.txt <==
174\endinput

==> mof_thermal_n_meta_features.txt <==
1010\endinput

==> mof_thermal_top10_author_accuracy.txt <==
0.913\endinput

==> mof_thermal_top10_author_f1_macro.txt <==
0.657\endinput

==> mof_thermal_top10_author_f1_micro.txt <==
0.658\endinput

==> mof_thermal_top10_author_precision_macro.txt <==
0.905\endinput

==> mof_thermal_top10_author_precision_micro.txt <==
0.895\endinput

==> mof_thermal_top10_author_recall_macro.txt <==
0.547\endinput

==> mof_thermal_top10_author_recall_micro.txt <==
0.522\endinput

==> mof_thermal_top10_dataset_size.txt <==
3131\endinput

==> mof_thermal_top10_direct_accuracy.txt <==
0.923\endinput

==> mof_thermal_top10_direct_f1.txt <==
0.748\endinput

==> mof_thermal_top10_direct_precision.txt <==
0.814\endinput

==> mof_thermal_top10_direct_recall.txt <==
0.713\endinput

==> mof_thermal_top10_dummy_accuracy.txt <==
0.812\endinput

==> mof_thermal_top10_dummy_f1.txt <==
0.501\endinput

==> mof_thermal_top10_dummy_precision.txt <==
0.501\endinput

==> mof_thermal_top10_dummy_recall.txt <==
0.502\endinput

==> mof_thermal_top10_effect_size_cohens_d_accuracy.txt <==
-2.524\endinput

==> mof_thermal_top10_effect_size_cohens_d_f1.txt <==
-11.085\endinput

==> mof_thermal_top10_effect_size_cohens_d_precision.txt <==
0.086\endinput

==> mof_thermal_top10_effect_size_cohens_d_recall.txt <==
-7.979\endinput

==> mof_thermal_top10_indirect_accuracy.txt <==
0.901\endinput

==> mof_thermal_top10_indirect_f1.txt <==
0.496\endinput

==> mof_thermal_top10_indirect_precision.txt <==
0.826\endinput

==> mof_thermal_top10_indirect_recall.txt <==
0.511\endinput

==> mof_thermal_top10_journal_accuracy.txt <==
0.408\endinput

==> mof_thermal_top10_journal_f1_macro.txt <==
0.417\endinput

==> mof_thermal_top10_journal_f1_micro.txt <==
0.444\endinput

==> mof_thermal_top10_journal_precision_macro.txt <==
0.698\endinput

==> mof_thermal_top10_journal_precision_micro.txt <==
0.716\endinput

==> mof_thermal_top10_journal_recall_macro.txt <==
0.309\endinput

==> mof_thermal_top10_journal_recall_micro.txt <==
0.322\endinput

==> mof_thermal_top10_mean_difference_accuracy.txt <==
-0.022\endinput

==> mof_thermal_top10_mean_difference_f1.txt <==
-0.252\endinput

==> mof_thermal_top10_mean_difference_precision.txt <==
0.012\endinput

==> mof_thermal_top10_mean_difference_recall.txt <==
-0.202\endinput

==> mof_thermal_top10_meta_combined_accuracy.txt <==
0.387\endinput

==> mof_thermal_top10_meta_combined_f1_macro.txt <==
0.537\endinput

==> mof_thermal_top10_meta_combined_f1_micro.txt <==
0.484\endinput

==> mof_thermal_top10_meta_combined_precision_macro.txt <==
0.802\endinput

==> mof_thermal_top10_meta_combined_precision_micro.txt <==
0.755\endinput

==> mof_thermal_top10_meta_combined_recall_macro.txt <==
0.428\endinput

==> mof_thermal_top10_meta_combined_recall_micro.txt <==
0.357\endinput

==> mof_thermal_top10_n_features.txt <==
174\endinput

==> mof_thermal_top10_n_meta_features.txt <==
20\endinput

==> mof_thermal_top10_year_mae.txt <==
1.998\endinput

==> mof_thermal_top10_year_mape.txt <==
0.001\endinput

==> mof_thermal_top10_year_r2.txt <==
0.293\endinput

==> mof_thermal_year_mae.txt <==
1.998\endinput

==> mof_thermal_year_mape.txt <==
0.001\endinput

==> mof_thermal_year_r2.txt <==
0.293\endinput

==> output/battery_dataset_size.txt <==
33701\endinput

==> output/battery_n_features.txt <==
273\endinput

==> output/battery_top10_author_accuracy.txt <==
0.358\endinput

==> output/battery_top10_author_f1_macro.txt <==
0.148\endinput

==> output/battery_top10_author_f1_micro.txt <==
0.158\endinput

==> output/battery_top10_author_precision_macro.txt <==
0.347\endinput

==> output/battery_top10_author_precision_micro.txt <==
0.256\endinput

==> output/battery_top10_author_recall_macro.txt <==
0.109\endinput

==> output/battery_top10_author_recall_micro.txt <==
0.115\endinput

==> output/battery_top10_direct_accuracy.txt <==
0.900\endinput

==> output/battery_top10_direct_f1.txt <==
0.534\endinput

==> output/battery_top10_direct_precision.txt <==
0.703\endinput

==> output/battery_top10_direct_recall.txt <==
0.531\endinput

==> output/battery_top10_dummy_accuracy.txt <==
0.826\endinput

==> output/battery_top10_dummy_f1.txt <==
0.505\endinput

==> output/battery_top10_dummy_precision.txt <==
0.505\endinput

==> output/battery_top10_dummy_recall.txt <==
0.505\endinput

==> output/battery_top10_effect_size_cohens_d_accuracy.txt <==
0.149\endinput

==> output/battery_top10_effect_size_cohens_d_f1.txt <==
-7.344\endinput

==> output/battery_top10_effect_size_cohens_d_precision.txt <==
0.288\endinput

==> output/battery_top10_effect_size_cohens_d_recall.txt <==
-6.616\endinput

==> output/battery_top10_indirect_accuracy.txt <==
0.901\endinput

==> output/battery_top10_indirect_f1.txt <==
0.480\endinput

==> output/battery_top10_indirect_precision.txt <==
0.745\endinput

==> output/battery_top10_indirect_recall.txt <==
0.503\endinput

==> output/battery_top10_journal_accuracy.txt <==
0.380\endinput

==> output/battery_top10_journal_f1_macro.txt <==
0.145\endinput

==> output/battery_top10_journal_f1_micro.txt <==
0.130\endinput

==> output/battery_top10_journal_precision_macro.txt <==
0.697\endinput

==> output/battery_top10_journal_precision_micro.txt <==
0.701\endinput

==> output/battery_top10_journal_recall_macro.txt <==
0.083\endinput

==> output/battery_top10_journal_recall_micro.txt <==
0.071\endinput

==> output/battery_top10_mean_difference_accuracy.txt <==
0.001\endinput

==> output/battery_top10_mean_difference_f1.txt <==
-0.054\endinput

==> output/battery_top10_mean_difference_precision.txt <==
0.043\endinput

==> output/battery_top10_mean_difference_recall.txt <==
-0.028\endinput

==> output/battery_top10_meta_combined_accuracy.txt <==
0.161\endinput

==> output/battery_top10_meta_combined_f1_macro.txt <==
0.148\endinput

==> output/battery_top10_meta_combined_f1_micro.txt <==
0.150\endinput

==> output/battery_top10_meta_combined_precision_macro.txt <==
0.354\endinput

==> output/battery_top10_meta_combined_precision_micro.txt <==
0.307\endinput

==> output/battery_top10_meta_combined_recall_macro.txt <==
0.108\endinput

==> output/battery_top10_meta_combined_recall_micro.txt <==
0.099\endinput

==> output/battery_top10_n_meta_features.txt <==
510\endinput

==> output/battery_top10_year_mae.txt <==
2.635\endinput

==> output/battery_top10_year_mape.txt <==
0.001\endinput

==> output/battery_top10_year_r2.txt <==
0.270\endinput

==> output/mof_solvent_author_accuracy.txt <==
0.813\endinput

==> output/mof_solvent_author_f1_macro.txt <==
0.714\endinput

==> output/mof_solvent_author_f1_micro.txt <==
0.755\endinput

==> output/mof_solvent_author_precision_macro.txt <==
0.893\endinput

==> output/mof_solvent_author_precision_micro.txt <==
0.929\endinput

==> output/mof_solvent_author_recall_macro.txt <==
0.639\endinput

==> output/mof_solvent_author_recall_micro.txt <==
0.637\endinput

==> output/mof_solvent_direct_accuracy.txt <==
0.776\endinput

==> output/mof_solvent_direct_f1.txt <==
0.759\endinput

==> output/mof_solvent_direct_precision.txt <==
0.775\endinput

==> output/mof_solvent_direct_recall.txt <==
0.753\endinput

==> output/mof_solvent_dummy_accuracy.txt <==
0.508\endinput

==> output/mof_solvent_dummy_f1.txt <==
0.492\endinput

==> output/mof_solvent_dummy_precision.txt <==
0.493\endinput

==> output/mof_solvent_dummy_recall.txt <==
0.493\endinput

==> output/mof_solvent_effect_size_cohens_d_accuracy.txt <==
-9.041\endinput

==> output/mof_solvent_effect_size_cohens_d_f1.txt <==
-17.168\endinput

==> output/mof_solvent_effect_size_cohens_d_precision.txt <==
-2.400\endinput

==> output/mof_solvent_effect_size_cohens_d_recall.txt <==
-14.212\endinput

==> output/mof_solvent_indirect_f1.txt <==
0.549\endinput

==> output/mof_solvent_indirect_precision.txt <==
0.711\endinput

==> output/mof_solvent_indirect_recall.txt <==
0.584\endinput

==> output/mof_solvent_journal_accuracy.txt <==
0.515\endinput

==> output/mof_solvent_journal_f1_macro.txt <==
0.550\endinput

==> output/mof_solvent_journal_f1_micro.txt <==
0.565\endinput

==> output/mof_solvent_journal_precision_macro.txt <==
0.801\endinput

==> output/mof_solvent_journal_precision_micro.txt <==
0.811\endinput

==> output/mof_solvent_journal_recall_macro.txt <==
0.433\endinput

==> output/mof_solvent_journal_recall_micro.txt <==
0.434\endinput

==> output/mof_solvent_mean_difference_accuracy.txt <==
-0.121\endinput

==> output/mof_solvent_mean_difference_f1.txt <==
-0.210\endinput

==> output/mof_solvent_mean_difference_precision.txt <==
-0.064\endinput

==> output/mof_solvent_mean_difference_recall.txt <==
-0.169\endinput

==> output/mof_solvent_meta_combined_accuracy.txt <==
0.462\endinput

==> output/mof_solvent_meta_combined_f1_macro.txt <==
0.687\endinput

==> output/mof_solvent_meta_combined_f1_micro.txt <==
0.658\endinput

==> output/mof_solvent_meta_combined_precision_macro.txt <==
0.877\endinput

==> output/mof_solvent_meta_combined_precision_micro.txt <==
0.874\endinput

==> output/mof_solvent_meta_combined_recall_macro.txt <==
0.604\endinput

==> output/mof_solvent_meta_combined_recall_micro.txt <==
0.528\endinput

==> output/mof_solvent_n_meta_features.txt <==
60\endinput

==> output/mof_solvent_year_mae.txt <==
2.081\endinput

==> output/mof_solvent_year_mape.txt <==
0.001\endinput

==> output/mof_solvent_year_r2.txt <==
0.445\endinput

==> output/mof_thermal_author_accuracy.txt <==
0.248\endinput

==> output/mof_thermal_author_f1_macro.txt <==
0.346\endinput

==> output/mof_thermal_author_f1_micro.txt <==
0.492\endinput

==> output/mof_thermal_author_precision_macro.txt <==
0.419\endinput

==> output/mof_thermal_author_precision_micro.txt <==
0.628\endinput

==> output/mof_thermal_author_recall_macro.txt <==
0.336\endinput

==> output/mof_thermal_author_recall_micro.txt <==
0.406\endinput

==> output/mof_thermal_direct_mae.txt <==
44.611\endinput

==> output/mof_thermal_direct_mape.txt <==
0.144\endinput

==> output/mof_thermal_direct_r2.txt <==
0.473\endinput

==> output/mof_thermal_dummy_mae.txt <==
69.339\endinput

==> output/mof_thermal_dummy_mape.txt <==
0.224\endinput

==> output/mof_thermal_dummy_r2.txt <==
-0.003\endinput

==> output/mof_thermal_effect_size_cohens_d_mae.txt <==
14.593\endinput

==> output/mof_thermal_effect_size_cohens_d_mape.txt <==
13.750\endinput

==> output/mof_thermal_effect_size_cohens_d_r2.txt <==
-12.847\endinput

==> output/mof_thermal_indirect_mae.txt <==
67.029\endinput

==> output/mof_thermal_indirect_mape.txt <==
0.220\endinput

==> output/mof_thermal_indirect_r2.txt <==
0.039\endinput

==> output/mof_thermal_journal_accuracy.txt <==
0.408\endinput

==> output/mof_thermal_journal_f1_macro.txt <==
0.417\endinput

==> output/mof_thermal_journal_f1_micro.txt <==
0.444\endinput

==> output/mof_thermal_journal_precision_macro.txt <==
0.698\endinput

==> output/mof_thermal_journal_precision_micro.txt <==
0.716\endinput

==> output/mof_thermal_journal_recall_macro.txt <==
0.309\endinput

==> output/mof_thermal_journal_recall_micro.txt <==
0.322\endinput

==> output/mof_thermal_mean_difference_mae.txt <==
22.418\endinput

==> output/mof_thermal_mean_difference_mape.txt <==
0.077\endinput

==> output/mof_thermal_mean_difference_r2.txt <==
-0.434\endinput

==> output/mof_thermal_meta_combined_accuracy.txt <==
0.184\endinput

==> output/mof_thermal_meta_combined_f1_macro.txt <==
0.346\endinput

==> output/mof_thermal_meta_combined_f1_micro.txt <==
0.484\endinput

==> output/mof_thermal_meta_combined_precision_macro.txt <==
0.421\endinput

==> output/mof_thermal_meta_combined_precision_micro.txt <==
0.641\endinput

==> output/mof_thermal_meta_combined_recall_macro.txt <==
0.336\endinput

==> output/mof_thermal_meta_combined_recall_micro.txt <==
0.389\endinput

==> output/mof_thermal_n_meta_features.txt <==
1010\endinput

==> output/mof_thermal_top10_author_accuracy.txt <==
0.913\endinput

==> output/mof_thermal_top10_author_f1_macro.txt <==
0.657\endinput

==> output/mof_thermal_top10_author_f1_micro.txt <==
0.658\endinput

==> output/mof_thermal_top10_author_precision_macro.txt <==
0.905\endinput

==> output/mof_thermal_top10_author_precision_micro.txt <==
0.895\endinput

==> output/mof_thermal_top10_author_recall_macro.txt <==
0.547\endinput

==> output/mof_thermal_top10_author_recall_micro.txt <==
0.522\endinput

==> output/mof_thermal_top10_dataset_size.txt <==
3131\endinput

==> output/mof_thermal_top10_direct_f1.txt <==
0.748\endinput

==> output/mof_thermal_top10_direct_precision.txt <==
0.814\endinput

==> output/mof_thermal_top10_direct_recall.txt <==
0.713\endinput

==> output/mof_thermal_top10_dummy_accuracy.txt <==
0.812\endinput

==> output/mof_thermal_top10_dummy_f1.txt <==
0.501\endinput

==> output/mof_thermal_top10_dummy_precision.txt <==
0.501\endinput

==> output/mof_thermal_top10_dummy_recall.txt <==
0.502\endinput

==> output/mof_thermal_top10_effect_size_cohens_d_accuracy.txt <==
-2.524\endinput

==> output/mof_thermal_top10_effect_size_cohens_d_f1.txt <==
-11.085\endinput

==> output/mof_thermal_top10_effect_size_cohens_d_precision.txt <==
0.086\endinput

==> output/mof_thermal_top10_effect_size_cohens_d_recall.txt <==
-7.979\endinput

==> output/mof_thermal_top10_indirect_f1.txt <==
0.496\endinput

==> output/mof_thermal_top10_indirect_precision.txt <==
0.826\endinput

==> output/mof_thermal_top10_indirect_recall.txt <==
0.511\endinput

==> output/mof_thermal_top10_journal_accuracy.txt <==
0.408\endinput

==> output/mof_thermal_top10_journal_f1_macro.txt <==
0.417\endinput

==> output/mof_thermal_top10_journal_f1_micro.txt <==
0.444\endinput

==> output/mof_thermal_top10_journal_precision_macro.txt <==
0.698\endinput

==> output/mof_thermal_top10_journal_precision_micro.txt <==
0.716\endinput

==> output/mof_thermal_top10_journal_recall_macro.txt <==
0.309\endinput

==> output/mof_thermal_top10_journal_recall_micro.txt <==
0.322\endinput

==> output/mof_thermal_top10_mean_difference_accuracy.txt <==
-0.022\endinput

==> output/mof_thermal_top10_mean_difference_f1.txt <==
-0.252\endinput

==> output/mof_thermal_top10_mean_difference_precision.txt <==
0.012\endinput

==> output/mof_thermal_top10_mean_difference_recall.txt <==
-0.202\endinput

==> output/mof_thermal_top10_meta_combined_accuracy.txt <==
0.387\endinput

==> output/mof_thermal_top10_meta_combined_f1_macro.txt <==
0.537\endinput

==> output/mof_thermal_top10_meta_combined_f1_micro.txt <==
0.484\endinput

==> output/mof_thermal_top10_meta_combined_precision_macro.txt <==
0.802\endinput

==> output/mof_thermal_top10_meta_combined_precision_micro.txt <==
0.755\endinput

==> output/mof_thermal_top10_meta_combined_recall_macro.txt <==
0.428\endinput

==> output/mof_thermal_top10_meta_combined_recall_micro.txt <==
0.357\endinput

==> output/mof_thermal_top10_n_features.txt <==
174\endinput

==> output/mof_thermal_top10_n_meta_features.txt <==
20\endinput

==> output/mof_thermal_top10_year_mae.txt <==
1.998\endinput

==> output/mof_thermal_top10_year_mape.txt <==
0.001\endinput

==> output/mof_thermal_top10_year_r2.txt <==
0.293\endinput

==> output/mof_thermal_year_mae.txt <==
1.998\endinput

==> output/mof_thermal_year_mape.txt <==
0.001\endinput

==> output/mof_thermal_year_r2.txt <==
0.293\endinput

==> output/perovskite_author_accuracy.txt <==
0.252\endinput

==> output/perovskite_author_f1_macro.txt <==
0.061\endinput

==> output/perovskite_author_f1_micro.txt <==
0.054\endinput

==> output/perovskite_author_precision_macro.txt <==
0.060\endinput

==> output/perovskite_author_precision_micro.txt <==
0.033\endinput

==> output/perovskite_author_recall_macro.txt <==
0.065\endinput

==> output/perovskite_author_recall_micro.txt <==
0.168\endinput

==> output/perovskite_direct_mae.txt <==
2.677\endinput

==> output/perovskite_direct_mape.txt <==
0.345\endinput

==> output/perovskite_direct_r2.txt <==
0.621\endinput

==> output/perovskite_dummy_mae.txt <==
4.754\endinput

==> output/perovskite_dummy_mape.txt <==
1.082\endinput

==> output/perovskite_dummy_r2.txt <==
-0.003\endinput

==> output/perovskite_effect_size_cohens_d_mae.txt <==
11.600\endinput

==> output/perovskite_effect_size_cohens_d_mape.txt <==
2.338\endinput

==> output/perovskite_effect_size_cohens_d_r2.txt <==
-8.290\endinput

==> output/perovskite_indirect_mae.txt <==
4.088\endinput

==> output/perovskite_indirect_mape.txt <==
0.972\endinput

==> output/perovskite_indirect_r2.txt <==
0.199\endinput

==> output/perovskite_journal_accuracy.txt <==
0.568\endinput

==> output/perovskite_journal_f1_macro.txt <==
0.271\endinput

==> output/perovskite_journal_f1_micro.txt <==
0.282\endinput

==> output/perovskite_journal_precision_macro.txt <==
0.746\endinput

==> output/perovskite_journal_precision_micro.txt <==
0.724\endinput

==> output/perovskite_journal_recall_macro.txt <==
0.174\endinput

==> output/perovskite_journal_recall_micro.txt <==
0.176\endinput

==> output/perovskite_mean_difference_mae.txt <==
1.411\endinput

==> output/perovskite_mean_difference_mape.txt <==
0.627\endinput

==> output/perovskite_mean_difference_r2.txt <==
-0.422\endinput

==> output/perovskite_meta_combined_accuracy.txt <==
0.167\endinput

==> output/perovskite_meta_combined_f1_macro.txt <==
0.065\endinput

==> output/perovskite_meta_combined_f1_micro.txt <==
0.093\endinput

==> output/perovskite_meta_combined_precision_macro.txt <==
0.073\endinput

==> output/perovskite_meta_combined_precision_micro.txt <==
0.064\endinput

==> output/perovskite_meta_combined_recall_macro.txt <==
0.067\endinput

==> output/perovskite_meta_combined_recall_micro.txt <==
0.172\endinput

==> output/perovskite_n_meta_features.txt <==
510\endinput

==> output/perovskite_top10_author_accuracy.txt <==
0.983\endinput

==> output/perovskite_top10_author_f1_macro.txt <==
0.164\endinput

==> output/perovskite_top10_author_precision_macro.txt <==
0.183\endinput

==> output/perovskite_top10_author_precision_micro.txt <==
0.598\endinput

==> output/perovskite_top10_author_recall_macro.txt <==
0.165\endinput

==> output/perovskite_top10_author_recall_micro.txt <==
0.218\endinput

==> output/perovskite_top10_dataset_size.txt <==
4753\endinput

==> output/perovskite_top10_direct_f1.txt <==
0.591\endinput

==> output/perovskite_top10_direct_precision.txt <==
0.698\endinput

==> output/perovskite_top10_direct_recall.txt <==
0.570\endinput

==> output/perovskite_top10_dummy_accuracy.txt <==
0.819\endinput

==> output/perovskite_top10_dummy_f1.txt <==
0.501\endinput

==> output/perovskite_top10_dummy_precision.txt <==
0.501\endinput

==> output/perovskite_top10_dummy_recall.txt <==
0.501\endinput

==> output/perovskite_top10_effect_size_cohens_d_accuracy.txt <==
0.121\endinput

==> output/perovskite_top10_effect_size_cohens_d_f1.txt <==
-5.154\endinput

==> output/perovskite_top10_effect_size_cohens_d_precision.txt <==
-11.443\endinput

==> output/perovskite_top10_effect_size_cohens_d_recall.txt <==
-3.808\endinput

==> output/perovskite_top10_indirect_f1.txt <==
0.474\endinput

==> output/perovskite_top10_indirect_precision.txt <==
0.450\endinput

==> output/perovskite_top10_indirect_recall.txt <==
0.500\endinput

==> output/perovskite_top10_journal_accuracy.txt <==
0.561\endinput

==> output/perovskite_top10_journal_f1_macro.txt <==
0.258\endinput

==> output/perovskite_top10_journal_f1_micro.txt <==
0.266\endinput

==> output/perovskite_top10_journal_precision_macro.txt <==
0.726\endinput

==> output/perovskite_top10_journal_precision_micro.txt <==
0.707\endinput

==> output/perovskite_top10_journal_recall_macro.txt <==
0.163\endinput

==> output/perovskite_top10_journal_recall_micro.txt <==
0.164\endinput

==> output/perovskite_top10_mean_difference_accuracy.txt <==
0.001\endinput

==> output/perovskite_top10_mean_difference_f1.txt <==
-0.117\endinput

==> output/perovskite_top10_mean_difference_precision.txt <==
-0.249\endinput

==> output/perovskite_top10_mean_difference_recall.txt <==
-0.070\endinput

==> output/perovskite_top10_meta_combined_accuracy.txt <==
0.552\endinput

==> output/perovskite_top10_meta_combined_f1_macro.txt <==
0.211\endinput

==> output/perovskite_top10_meta_combined_f1_micro.txt <==
0.268\endinput

==> output/perovskite_top10_meta_combined_precision_macro.txt <==
0.454\endinput

==> output/perovskite_top10_meta_combined_precision_micro.txt <==
0.701\endinput

==> output/perovskite_top10_meta_combined_recall_macro.txt <==
0.164\endinput

==> output/perovskite_top10_meta_combined_recall_micro.txt <==
0.166\endinput

==> output/perovskite_top10_n_features.txt <==
273\endinput

==> output/perovskite_top10_n_meta_features.txt <==
20\endinput

==> output/perovskite_top10_year_mae.txt <==
1.040\endinput

==> output/perovskite_top10_year_mape.txt <==
0.001\endinput

==> output/perovskite_top10_year_r2.txt <==
0.257\endinput

==> output/perovskite_year_mae.txt <==
1.035\endinput

==> output/perovskite_year_mape.txt <==
0.001\endinput

==> output/perovskite_year_r2.txt <==
0.260\endinput

==> output/tadf_author_accuracy.txt <==
0.759\endinput

==> output/tadf_author_f1_macro.txt <==
0.690\endinput

==> output/tadf_author_f1_micro.txt <==
0.888\endinput

==> output/tadf_author_precision_macro.txt <==
0.723\endinput

==> output/tadf_author_precision_micro.txt <==
0.944\endinput

==> output/tadf_author_recall_macro.txt <==
0.681\endinput

==> output/tadf_author_recall_micro.txt <==
0.840\endinput

==> output/tadf_best_author_accuracy.txt <==
0.713\endinput

==> output/tadf_best_author_f1_macro.txt <==
0.677\endinput

==> output/tadf_best_author_f1_micro.txt <==
0.858\endinput

==> output/tadf_best_author_precision_macro.txt <==
0.712\endinput

==> output/tadf_best_author_precision_micro.txt <==
0.930\endinput

==> output/tadf_best_author_recall_macro.txt <==
0.669\endinput

==> output/tadf_best_author_recall_micro.txt <==
0.796\endinput

==> output/tadf_best_direct_mae.txt <==
34.775\endinput

==> output/tadf_best_direct_mape.txt <==
0.071\endinput

==> output/tadf_best_direct_r2.txt <==
0.604\endinput

==> output/tadf_best_dummy_mae.txt <==
67.705\endinput

==> output/tadf_best_dummy_mape.txt <==
0.135\endinput

==> output/tadf_best_dummy_r2.txt <==
-0.003\endinput

==> output/tadf_best_effect_size_cohens_d_mae.txt <==
12.731\endinput

==> output/tadf_best_effect_size_cohens_d_mape.txt <==
7.878\endinput

==> output/tadf_best_effect_size_cohens_d_r2.txt <==
-6.209\endinput

==> output/tadf_best_indirect_mae.txt <==
55.434\endinput

==> output/tadf_best_indirect_mape.txt <==
0.111\endinput

==> output/tadf_best_indirect_r2.txt <==
0.244\endinput

==> output/tadf_best_journal_accuracy.txt <==
0.782\endinput

==> output/tadf_best_journal_f1_macro.txt <==
0.767\endinput

==> output/tadf_best_journal_f1_micro.txt <==
0.831\endinput

==> output/tadf_best_journal_precision_macro.txt <==
0.871\endinput

==> output/tadf_best_journal_precision_micro.txt <==
0.892\endinput

==> output/tadf_best_journal_recall_macro.txt <==
0.699\endinput

==> output/tadf_best_journal_recall_micro.txt <==
0.778\endinput

==> output/tadf_best_mean_difference_mae.txt <==
20.660\endinput

==> output/tadf_best_mean_difference_mape.txt <==
0.040\endinput

==> output/tadf_best_mean_difference_r2.txt <==
-0.359\endinput

==> output/tadf_best_meta_combined_accuracy.txt <==
0.692\endinput

==> output/tadf_best_meta_combined_f1_macro.txt <==
0.678\endinput

==> output/tadf_best_meta_combined_f1_micro.txt <==
0.854\endinput

==> output/tadf_best_meta_combined_precision_macro.txt <==
0.713\endinput

==> output/tadf_best_meta_combined_precision_micro.txt <==
0.925\endinput

==> output/tadf_best_meta_combined_recall_macro.txt <==
0.669\endinput

==> output/tadf_best_meta_combined_recall_micro.txt <==
0.794\endinput

==> output/tadf_best_n_features.txt <==
2265\endinput

==> output/tadf_best_n_meta_features.txt <==
1010\endinput

==> output/tadf_best_year_mae.txt <==
0.634\endinput

==> output/tadf_best_year_mape.txt <==
0.000\endinput

==> output/tadf_best_year_r2.txt <==
0.691\endinput

==> output/tadf_dataset_size.txt <==
2119\endinput

==> output/tadf_direct_mae.txt <==
34.004\endinput

==> output/tadf_direct_mape.txt <==
0.069\endinput

==> output/tadf_direct_r2.txt <==
0.621\endinput

==> output/tadf_dummy_mae.txt <==
67.715\endinput

==> output/tadf_dummy_mape.txt <==
0.135\endinput

==> output/tadf_dummy_r2.txt <==
-0.006\endinput

==> output/tadf_effect_size_cohens_d_mae.txt <==
6.410\endinput

==> output/tadf_effect_size_cohens_d_mape.txt <==
5.071\endinput

==> output/tadf_effect_size_cohens_d_r2.txt <==
-3.855\endinput

==> output/tadf_indirect_mae.txt <==
51.847\endinput

==> output/tadf_indirect_mape.txt <==
0.105\endinput

==> output/tadf_indirect_r2.txt <==
0.332\endinput

==> output/tadf_journal_accuracy.txt <==
0.796\endinput

==> output/tadf_journal_f1_macro.txt <==
0.773\endinput

==> output/tadf_journal_f1_micro.txt <==
0.842\endinput

==> output/tadf_journal_precision_macro.txt <==
0.883\endinput

==> output/tadf_journal_precision_micro.txt <==
0.896\endinput

==> output/tadf_journal_recall_macro.txt <==
0.719\endinput

==> output/tadf_journal_recall_micro.txt <==
0.794\endinput

==> output/tadf_mean_difference_mae.txt <==
17.844\endinput

==> output/tadf_mean_difference_mape.txt <==
0.035\endinput

==> output/tadf_mean_difference_r2.txt <==
-0.288\endinput

==> output/tadf_meta_combined_accuracy.txt <==
0.729\endinput

==> output/tadf_meta_combined_f1_macro.txt <==
0.692\endinput

==> output/tadf_meta_combined_f1_micro.txt <==
0.881\endinput

==> output/tadf_meta_combined_precision_macro.txt <==
0.726\endinput

==> output/tadf_meta_combined_precision_micro.txt <==
0.936\endinput

==> output/tadf_meta_combined_recall_macro.txt <==
0.682\endinput

==> output/tadf_meta_combined_recall_micro.txt <==
0.833\endinput

==> output/tadf_n_meta_features.txt <==
510\endinput

==> output/tadf_year_mae.txt <==
0.612\endinput

==> output/tadf_year_mape.txt <==
0.000\endinput

==> output/tadf_year_r2.txt <==
0.708\endinput

==> perovskite_author_accuracy.txt <==
0.252\endinput

==> perovskite_author_f1_macro.txt <==
0.061\endinput

==> perovskite_author_f1_micro.txt <==
0.054\endinput

==> perovskite_author_precision_macro.txt <==
0.060\endinput

==> perovskite_author_precision_micro.txt <==
0.033\endinput

==> perovskite_author_recall_macro.txt <==
0.065\endinput

==> perovskite_author_recall_micro.txt <==
0.168\endinput

==> perovskite_dataset_size.txt <==
4753\endinput

==> perovskite_direct_mae.txt <==
2.677\endinput

==> perovskite_direct_mape.txt <==
0.345\endinput

==> perovskite_direct_r2.txt <==
0.621\endinput

==> perovskite_dummy_mae.txt <==
4.754\endinput

==> perovskite_dummy_mape.txt <==
1.082\endinput

==> perovskite_dummy_r2.txt <==
-0.003\endinput

==> perovskite_effect_size_cohens_d_mae.txt <==
11.600\endinput

==> perovskite_effect_size_cohens_d_mape.txt <==
2.338\endinput

==> perovskite_effect_size_cohens_d_r2.txt <==
-8.290\endinput

==> perovskite_indirect_mae.txt <==
4.088\endinput

==> perovskite_indirect_mape.txt <==
0.972\endinput

==> perovskite_indirect_r2.txt <==
0.199\endinput

==> perovskite_journal_accuracy.txt <==
0.568\endinput

==> perovskite_journal_f1_macro.txt <==
0.271\endinput

==> perovskite_journal_f1_micro.txt <==
0.282\endinput

==> perovskite_journal_precision_macro.txt <==
0.746\endinput

==> perovskite_journal_precision_micro.txt <==
0.724\endinput

==> perovskite_journal_recall_macro.txt <==
0.174\endinput

==> perovskite_journal_recall_micro.txt <==
0.176\endinput

==> perovskite_mean_difference_mae.txt <==
1.411\endinput

==> perovskite_mean_difference_mape.txt <==
0.627\endinput

==> perovskite_mean_difference_r2.txt <==
-0.422\endinput

==> perovskite_meta_combined_accuracy.txt <==
0.167\endinput

==> perovskite_meta_combined_f1_macro.txt <==
0.065\endinput

==> perovskite_meta_combined_f1_micro.txt <==
0.093\endinput

==> perovskite_meta_combined_precision_macro.txt <==
0.073\endinput

==> perovskite_meta_combined_precision_micro.txt <==
0.064\endinput

==> perovskite_meta_combined_recall_macro.txt <==
0.067\endinput

==> perovskite_meta_combined_recall_micro.txt <==
0.172\endinput

==> perovskite_n_features.txt <==
273\endinput

==> perovskite_n_meta_features.txt <==
510\endinput

==> perovskite_top10_author_accuracy.txt <==
0.983\endinput

==> perovskite_top10_author_f1_macro.txt <==
0.164\endinput

==> perovskite_top10_author_f1_micro.txt <==
0.318\endinput

==> perovskite_top10_author_precision_macro.txt <==
0.183\endinput

==> perovskite_top10_author_precision_micro.txt <==
0.598\endinput

==> perovskite_top10_author_recall_macro.txt <==
0.165\endinput

==> perovskite_top10_author_recall_micro.txt <==
0.218\endinput

==> perovskite_top10_dataset_size.txt <==
4753\endinput

==> perovskite_top10_direct_accuracy.txt <==
0.899\endinput

==> perovskite_top10_direct_f1.txt <==
0.591\endinput

==> perovskite_top10_direct_precision.txt <==
0.698\endinput

==> perovskite_top10_direct_recall.txt <==
0.570\endinput

==> perovskite_top10_dummy_accuracy.txt <==
0.819\endinput

==> perovskite_top10_dummy_f1.txt <==
0.501\endinput

==> perovskite_top10_dummy_precision.txt <==
0.501\endinput

==> perovskite_top10_dummy_recall.txt <==
0.501\endinput

==> perovskite_top10_effect_size_cohens_d_accuracy.txt <==
0.121\endinput

==> perovskite_top10_effect_size_cohens_d_f1.txt <==
-5.154\endinput

==> perovskite_top10_effect_size_cohens_d_precision.txt <==
-11.443\endinput

==> perovskite_top10_effect_size_cohens_d_recall.txt <==
-3.808\endinput

==> perovskite_top10_indirect_accuracy.txt <==
0.900\endinput

==> perovskite_top10_indirect_f1.txt <==
0.474\endinput

==> perovskite_top10_indirect_precision.txt <==
0.450\endinput

==> perovskite_top10_indirect_recall.txt <==
0.500\endinput

==> perovskite_top10_journal_accuracy.txt <==
0.561\endinput

==> perovskite_top10_journal_f1_macro.txt <==
0.258\endinput

==> perovskite_top10_journal_f1_micro.txt <==
0.266\endinput

==> perovskite_top10_journal_precision_macro.txt <==
0.726\endinput

==> perovskite_top10_journal_precision_micro.txt <==
0.707\endinput

==> perovskite_top10_journal_recall_macro.txt <==
0.163\endinput

==> perovskite_top10_journal_recall_micro.txt <==
0.164\endinput

==> perovskite_top10_mean_difference_accuracy.txt <==
0.001\endinput

==> perovskite_top10_mean_difference_f1.txt <==
-0.117\endinput

==> perovskite_top10_mean_difference_precision.txt <==
-0.249\endinput

==> perovskite_top10_mean_difference_recall.txt <==
-0.070\endinput

==> perovskite_top10_meta_combined_accuracy.txt <==
0.552\endinput

==> perovskite_top10_meta_combined_f1_macro.txt <==
0.211\endinput

==> perovskite_top10_meta_combined_f1_micro.txt <==
0.268\endinput

==> perovskite_top10_meta_combined_precision_macro.txt <==
0.454\endinput

==> perovskite_top10_meta_combined_precision_micro.txt <==
0.701\endinput

==> perovskite_top10_meta_combined_recall_macro.txt <==
0.164\endinput

==> perovskite_top10_meta_combined_recall_micro.txt <==
0.166\endinput

==> perovskite_top10_n_features.txt <==
273\endinput

==> perovskite_top10_n_meta_features.txt <==
20\endinput

==> perovskite_top10_year_mae.txt <==
1.040\endinput

==> perovskite_top10_year_mape.txt <==
0.001\endinput

==> perovskite_top10_year_r2.txt <==
0.257\endinput

==> perovskite_year_mae.txt <==
1.035\endinput

==> perovskite_year_mape.txt <==
0.001\endinput

==> perovskite_year_r2.txt <==
0.260\endinput

==> tadf_author_accuracy.txt <==
0.759\endinput

==> tadf_author_f1_macro.txt <==
0.690\endinput

==> tadf_author_f1_micro.txt <==
0.888\endinput

==> tadf_author_precision_macro.txt <==
0.723\endinput

==> tadf_author_precision_micro.txt <==
0.944\endinput

==> tadf_author_recall_macro.txt <==
0.681\endinput

==> tadf_author_recall_micro.txt <==
0.840\endinput

==> tadf_best_author_accuracy.txt <==
0.713\endinput

==> tadf_best_author_f1_macro.txt <==
0.677\endinput

==> tadf_best_author_f1_micro.txt <==
0.858\endinput

==> tadf_best_author_precision_macro.txt <==
0.712\endinput

==> tadf_best_author_precision_micro.txt <==
0.930\endinput

==> tadf_best_author_recall_macro.txt <==
0.669\endinput

==> tadf_best_author_recall_micro.txt <==
0.796\endinput

==> tadf_best_dataset_size.txt <==
2119\endinput

==> tadf_best_direct_mae.txt <==
34.775\endinput

==> tadf_best_direct_mape.txt <==
0.071\endinput

==> tadf_best_direct_r2.txt <==
0.604\endinput

==> tadf_best_dummy_mae.txt <==
67.705\endinput

==> tadf_best_dummy_mape.txt <==
0.135\endinput

==> tadf_best_dummy_r2.txt <==
-0.003\endinput

==> tadf_best_effect_size_cohens_d_mae.txt <==
12.731\endinput

==> tadf_best_effect_size_cohens_d_mape.txt <==
7.878\endinput

==> tadf_best_effect_size_cohens_d_r2.txt <==
-6.209\endinput

==> tadf_best_indirect_mae.txt <==
55.434\endinput

==> tadf_best_indirect_mape.txt <==
0.111\endinput

==> tadf_best_indirect_r2.txt <==
0.244\endinput

==> tadf_best_journal_accuracy.txt <==
0.782\endinput

==> tadf_best_journal_f1_macro.txt <==
0.767\endinput

==> tadf_best_journal_f1_micro.txt <==
0.831\endinput

==> tadf_best_journal_precision_macro.txt <==
0.871\endinput

==> tadf_best_journal_precision_micro.txt <==
0.892\endinput

==> tadf_best_journal_recall_macro.txt <==
0.699\endinput

==> tadf_best_journal_recall_micro.txt <==
0.778\endinput

==> tadf_best_mean_difference_mae.txt <==
20.660\endinput

==> tadf_best_mean_difference_mape.txt <==
0.040\endinput

==> tadf_best_mean_difference_r2.txt <==
-0.359\endinput

==> tadf_best_meta_accuracy.txt <==
55.434\endinput

==> tadf_best_meta_combined_accuracy.txt <==
0.692\endinput

==> tadf_best_meta_combined_f1_macro.txt <==
0.678\endinput

==> tadf_best_meta_combined_f1_micro.txt <==
0.854\endinput

==> tadf_best_meta_combined_precision_macro.txt <==
0.713\endinput

==> tadf_best_meta_combined_precision_micro.txt <==
0.925\endinput

==> tadf_best_meta_combined_recall_macro.txt <==
0.669\endinput

==> tadf_best_meta_combined_recall_micro.txt <==
0.794\endinput

==> tadf_best_n_features.txt <==
2265\endinput

==> tadf_best_n_meta_features.txt <==
1010\endinput

==> tadf_best_year_mae.txt <==
0.634\endinput

==> tadf_best_year_mape.txt <==
0.000\endinput

==> tadf_best_year_r2.txt <==
0.691\endinput

==> tadf_dataset_size.txt <==
2119\endinput

==> tadf_direct_mae.txt <==
34.004\endinput

==> tadf_direct_mape.txt <==
0.069\endinput

==> tadf_direct_r2.txt <==
0.621\endinput

==> tadf_dummy_mae.txt <==
67.715\endinput

==> tadf_dummy_mape.txt <==
0.135\endinput

==> tadf_dummy_r2.txt <==
-0.006\endinput

==> tadf_effect_size_cohens_d_mae.txt <==
6.410\endinput

==> tadf_effect_size_cohens_d_mape.txt <==
5.071\endinput

==> tadf_effect_size_cohens_d_r2.txt <==
-3.855\endinput

==> tadf_indirect_mae.txt <==
51.847\endinput

==> tadf_indirect_mape.txt <==
0.105\endinput

==> tadf_indirect_r2.txt <==
0.332\endinput

==> tadf_journal_accuracy.txt <==
0.796\endinput

==> tadf_journal_f1_macro.txt <==
0.773\endinput

==> tadf_journal_f1_micro.txt <==
0.842\endinput

==> tadf_journal_precision_macro.txt <==
0.883\endinput

==> tadf_journal_precision_micro.txt <==
0.896\endinput

==> tadf_journal_recall_macro.txt <==
0.719\endinput

==> tadf_journal_recall_micro.txt <==
0.794\endinput

==> tadf_mean_difference_mae.txt <==
17.844\endinput

==> tadf_mean_difference_mape.txt <==
0.035\endinput

==> tadf_mean_difference_r2.txt <==
-0.288\endinput

==> tadf_meta_combined_accuracy.txt <==
0.729\endinput

==> tadf_meta_combined_f1_macro.txt <==
0.692\endinput

==> tadf_meta_combined_f1_micro.txt <==
0.881\endinput

==> tadf_meta_combined_precision_macro.txt <==
0.726\endinput

==> tadf_meta_combined_precision_micro.txt <==
0.936\endinput

==> tadf_meta_combined_recall_macro.txt <==
0.682\endinput

==> tadf_meta_combined_recall_micro.txt <==
0.833\endinput

==> tadf_n_features.txt <==
2265\endinput

==> tadf_n_meta_features.txt <==
510\endinput

==> tadf_year_mae.txt <==
0.612\endinput

==> tadf_year_mape.txt <==
0.000\endinput

==> tadf_year_r2.txt <==
0.708\endinput
